Relating tangle invariants for Khovanov homology and knot Floer homology

Ozsvath and Szabo recently constructed an algebraically defined invariant of tangles which takes the form of a DA bimodule. This invariant is expected to compute knot Floer homology. The authors have a similar construction for open braids and their plat closures which can be viewed as a filtered DA bimodule over the same algebras. For a closed diagram, this invariant computes the Khovanov homology of the knot or link. We show that forgetting the filtration, our DA bimodules are homotopy equivalent to a suitable version of the Ozsvath- Szabo bimodules. In addition to giving a relationship between tangle invariants for Khovanov homology and knot Floer homology, this gives an oriented skein exact triangle for the Ozsvath-Szabo bimodules which can be iterated to give an oriented cube of resolutions for the global construction.

==> figs/StabilizedMaximum.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'StabilizedMaximum.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{390.51900635bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51993017)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{StabilizedMaximum.pdf}}%
    \put(0.37737324,0.35469281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O_{i}$}}}%
    \put(0.52574719,0.35418067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O_{j}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{StabilizedMaximum.pdf}}%
  \end{picture}%
\endgroup%


==> figs/X_i.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'X_i.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{554.47430516bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32717628)%
    \put(0.55966335,-0.02792596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/X_i.pdf}}%
    \put(0.48685411,0.00321004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.63697211,0.00323936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.78702415,0.00323936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2n-1$}}}%
    \put(0.93280641,0.0031808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2n$}}}%
    \put(0.48685411,0.31070401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.63697211,0.31073334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.78702415,0.31073334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2n-1$}}}%
    \put(0.93280641,0.31067478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2n$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figs/X_i.pdf}}%
    \put(0.14635141,0.00321004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.29646941,0.00323936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.14635141,0.31070401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.29646941,0.31073334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figs/X_i.pdf}}%
    \put(0,0.14259644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mathsf{X}_{i}=$}}}%
    \put(-0.41537499,0.55214168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.49116281,0.0682662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{1}$}}}%
    \put(0.65002554,0.07701094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.64864094,0.08707273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.64245749,0.0788281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.63832923,0.0682662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{2}$}}}%
    \put(0.49116281,0.24428879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{3}$}}}%
    \put(0.63832923,0.24428879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_{4}$}}}%
  \end{picture}%
\endgroup%

